Autonomous Navigation and Collision Avoidance for Mobile Robots: Classification and Review

This paper introduces a novel classification for Autonomous Mobile Robots (AMRs), into three phases and five steps, focusing on autonomous collision-free navigation. Additionally, it presents the main methods and widely accepted technologies for each phase of the proposed classification. The purpose of this classification is to facilitate understanding and establish connections between the independent input variables of the system (hardware, software) and autonomous navigation. By analyzing well-established technologies in terms of sensors and methods used for autonomous navigation, this paper aims to provide a foundation of knowledge that can be applied in future projects of mobile robots.

==> LEER.txt <==
IMPORTANTE:

Para trabajos en Español, descomente la 2da línea:
\usepackage[spanish]{babel} 

Comité Organizador JAR 2019
